I-BOT: Interference-Based Orchestration of Tasks for Dynamic Unmanaged Edge Computing

In recent years, edge computing has become a popular choice for latency-sensitive applications like facial recognition and augmented reality because it is closer to the end users compared to the cloud. Although infrastructure providers are working toward creating managed edge networks, personal devices such as laptops and tablets, which are widely available and are underutilized, can also be used as potential edge devices. We call such devices Unmanaged Edge Devices (UEDs). Scheduling application tasks on such an unmanaged edge system is not straightforward because of three fundamental reasons-heterogeneity in the computational capacity of the UEDs, uncertainty in the availability of the UEDs (due to devices leaving the system), and interference among multiple tasks sharing a UED. In this paper, we present I-BOT, an interference-based orchestration scheme for latency-sensitive tasks on an Unmanaged Edge Platform (UEP). It minimizes the completion time of applications and is bandwidth efficient. I-BOT brings forth three innovations. First, it profiles and predicts the interference patterns of the tasks to make scheduling decisions. Second, it uses a feedback mechanism to adjust for changes in the computational capacity of the UEDs and a prediction mechanism to handle their sporadic exits. Third, it accounts for input dependence of tasks in its scheduling decision (such as, two tasks requiring the same input data). To evaluate I-BOT, we run end-to-end simulations with applications representing autonomous driving, composed of multiple tasks. We compare to two basic baselines (random and round-robin) and two state-of-the-arts, Lavea [SEC-2017] and Petrel [MSN-2018]. Compared to these baselines, I-BOT significantly reduces the average service time of application tasks. This reduction is more pronounced in dynamic heterogeneous environments, which would be the case in a UEP.

==> RelatedWork/readings.txt <==
- Feng, Jingyun, Zhi Liu, Celimuge Wu, and Yusheng Ji. "Mobile edge computing for the Internet of vehicles: Offloading framework and job scheduling." IEEE vehicular technology magazine 14, no. 1 (2018): 28-36.

Qs: Can we claim to be the first to bring out unmanaged edge servers? 
Qs: Are there task allocation algorithms in unmanaged edge server platforms?

- Feng, Jingyun, Zhi Liu, Celimuge Wu, and Yusheng Ji. "Mobile edge computing for the Internet of vehicles: Offloading framework and job scheduling." IEEE vehicular technology magazine 14, no. 1 (2018): 28-36.

This framework and the papers referred to [9-11] can be taken as unmanaged edge servers. They use individual vehicles opportunistically for edge offloading.

- Tianze, Li, Wu Muqing, Zhao Min, and Liao Wenxing. "An overhead-optimizing task scheduling strategy for ad-hoc based mobile edge computing." IEEE Access 5 (2017): 5609-5622.

"There are two categories of mobile edge computing systems, infrastructure-based mobile edge cloud and ad-hocbased mobile edge virtual cloud. The infrastructure-based cloud is empowered by the remote servers, which can provide sufficient resource for mobile devices. Rather than rely on remote servers, the ad-hoc based virtual cloud is formed by a group of mobile devices which work cooperatively to accomplish the task [9]. "

"Task scheduling is the key point in a mobile edge computing systems, which enables mobile devices to support resource-intensive applications [11]. As we know, few work has been done about the task scheduling problem for the ad-hoc based mobile edge computing system. "
Basically this is our problem - task scheduling in ad hoc mobile edge computing.

- Yi, Shanhe, Zijiang Hao, Qingyang Zhang, Quan Zhang, Weisong Shi, and Qun Li. "Lavea: Latency-aware video analytics on edge computing platform." In Proceedings of the Second ACM/IEEE Symposium on Edge Computing, pp. 1-13. 2017.

"In this paper, we are considering a 3-tier mobile-edge-cloud de-ployment and we put most of our efforts into the mobile-edge sideand inter-edge side design. To demonstrate the effectiveness of ouredge computing platform, we have built theLatency-AwareVideoEdgeAnalytics (LAVEA) system. We divide the response time min-imization problem into three sub-problems. First, we select clienttasks that benefit from being offloaded to edge node in reducingtime cost. We formulated this problem as a mathematical optimization problem to choose offloading tasks and allocate bandwidthamong clients. Unlike existing work in mobile cloud computing,we cannot make the assumption that edge node is as powerful ascloud node which can process all the tasks instantly. Therefore,we consider the increasing resource contention and response timewhen more and more tasks are running on edge node by addinglatency constraints to the optimization problem. Second, upon receiving offloading task requests at each epoch, the edge node runsthese tasks in an order to minimize the makespan. However, the offloaded tasks cannot be started when the corresponding inputsare not ready. To address this problem, we employed a classic two-stage job shop model and adapted Johnson’s rule with topologicalordering constraint in a heuristic to prioritize the tasks. Last, we enable inter-edge collaboration leveraging nearby edge nodes to reduce the overall task completion time. We have investigated several task placement schemes that are tailored for inter-edge collaboration. The findings provided us insights that lead to an efficient prediction-based task placement scheme."

